An Inexact Modified Quasi-Newton Method for Nonsmooth Regularized Optimization

We introduce iR2N, a modified proximal quasi-Newton method for minimizing the sum of a smooth function $f$ and a lower semi-continuous prox-bounded function $h$, allowing inexact evaluations of $f$, its gradient, and the associated proximal operators. Both $f$ and $h$ may be nonconvex. iR2N is particularly suited to settings where proximal operators are computed via iterative procedures that can be stopped early, or where the accuracy of $f$ and $\nabla f$ can be controlled, leading to significant computational savings. At each iteration, the method approximately minimizes the sum of a quadratic model of $f$, a model of $h$, and an adaptive quadratic regularization term ensuring global convergence. Under standard accuracy assumptions, we prove global convergence in the sense that a first-order stationarity measure converges to zero, with worst-case evaluation complexity $O(\epsilon^{-2})$. Numerical experiments with $\ell_p$ norms, $\ell_p$ total variation, and the indicator of the nonconvex pseudo $p$-norm ball illustrate the effectiveness and flexibility of the approach, and show how controlled inexactness can substantially reduce computational effort.

==> figs/demo-matcomp-comparison.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
  group style={group size=3 by 1, horizontal sep=2.5cm}, % plus d'espace
  axis on top,
  enlargelimits=false,
  xmin=0.5, xmax=12.5,
  ymin=0.5, ymax=10.5,
  xtick=\empty,
  ytick=\empty,
  title style={font=\Large},   % titres plus gros
  ticklabel style={font=\large},
  label style={font=\large},
]
\nextgroupplot[
    title={$|X_{\mathrm{inexact}} - A| \,\, (\kappa_s = 10^{-7})$},
    colorbar,
    colormap name={myhot},
    point meta min={0.0},
    point meta max={0.10460316135297183}
]
\addplot[
  matrix plot*,
  mesh/cols=12,
  mesh/ordering=colwise,
  shader=flat corner,
  point meta=explicit
]    table[row sep=\\, meta index=2] {
        x y v\\
        1 10 0.07226297578166739\\
        1  9 0.06069745270259206\\
        1  8 0.044695118373973025\\
        1  7 0.03531528273978437\\
        1  6 0.01236626026931252\\
        1  5 0.010366267527690362\\
        1  4 0.047512487756224644\\
        1  3 0.0\\
        1  2 0.042517144333982716\\
        1  1 0.05235555567766616\\
        2 10 0.0\\
        2  9 0.0\\
        2  8 0.007962449653708362\\
        2  7 0.028194057622991944\\
        2  6 0.04010922882301286\\
        2  5 0.05295219577485942\\
        2  4 0.0017421241251274477\\
        2  3 0.06924665446558195\\
        2  2 0.002617358775467392\\
        2  1 0.0\\
        3 10 0.05632202223786088\\
        3  9 0.06145955677307274\\
        3  8 0.02266728026734477\\
        3  7 0.015588125638654401\\
        3  6 0.0007643969254849461\\
        3  5 0.020001591158764362\\
        3  4 0.018390809080047782\\
        3  3 0.03822826413329744\\
        3  2 0.034720420004989774\\
        3  1 0.04377101246195288\\
        4 10 0.018253359956716925\\
        4  9 0.0002819516285061732\\
        4  8 0.058382736841051434\\
        4  7 0.04940966565371555\\
        4  6 0.011070835035868115\\
        4  5 0.05664497772822461\\
        4  4 0.01130479569790871\\
        4  3 0.023933014606125878\\
        4  2 0.0\\
        4  1 0.008624626022642558\\
        5 10 0.0\\
        5  9 0.04996167105368285\\
        5  8 0.005567399233557507\\
        5  7 0.001037885496977628\\
        5  6 0.05381009318831132\\
        5  5 0.06206624230361718\\
        5  4 0.001361282537066126\\
        5  3 0.0010498404443755396\\
        5  2 0.052698347175444304\\
        5  1 0.02274616418217691\\
        6 10 0.007945977777844351\\
        6  9 0.03527063793883826\\
        6  8 0.027401124937336263\\
        6  7 0.0\\
        6  6 0.02573514596213424\\
        6  5 0.01876011066888088\\
        6  4 0.03645161355653377\\
        6  3 0.02528593726457317\\
        6  2 0.0\\
        6  1 0.06415765955828931\\
        7 10 0.0468420732448283\\
        7  9 0.034210061750304076\\
        7  8 0.09635512538441676\\
        7  7 0.008829362177327708\\
        7  6 0.00689781718213895\\
        7  5 0.016084957165015807\\
        7  4 0.0\\
        7  3 0.013969040164902455\\
        7  2 0.023880081043522728\\
        7  1 0.0\\
        8 10 0.04982029874866625\\
        8  9 0.05109435690410655\\
        8  8 0.059869624684884375\\
        8  7 0.03831068112923799\\
        8  6 0.023782344749576544\\
        8  5 0.0246074880802238\\
        8  4 0.0\\
        8  3 0.06324295060824894\\
        8  2 0.01212272285798354\\
        8  1 0.07921684984353305\\
        9 10 0.0001894505101766239\\
        9  9 0.0\\
        9  8 0.05670516466667301\\
        9  7 0.0\\
        9  6 0.005704779934703405\\
        9  5 0.02380276523256839\\
        9  4 0.01737078242492654\\
        9  3 0.0\\
        9  2 0.013236102439801195\\
        9  1 0.026511981000013514\\
        10 10 0.10460316135297183\\
        10  9 0.05238515708604273\\
        10  8 0.0\\
        10  7 0.020165700498493075\\
        10  6 0.009334405758045436\\
        10  5 0.05160352257164934\\
        10  4 0.037768540088588584\\
        10  3 0.07698427832238845\\
        10  2 0.043865724678917334\\
        10  1 0.033314055084054384\\
        11 10 0.043552321698659274\\
        11  9 0.0\\
        11  8 0.0\\
        11  7 0.027069416940876043\\
        11  6 0.0\\
        11  5 0.0045925487054686714\\
        11  4 0.0017126050322074787\\
        11  3 0.0\\
        11  2 0.0\\
        11  1 0.02682493986687365\\
        12 10 0.035657666787444586\\
        12  9 0.03280294802780771\\
        12  8 0.014848702948051809\\
        12  7 0.005493236098543949\\
        12  6 0.03616165472243708\\
        12  5 0.0\\
        12  4 0.012864834113665138\\
        12  3 0.06108225214947107\\
        12  2 0.0\\
        12  1 0.0162506176619895\\
    };
\nextgroupplot[
    title={$|X_{\mathrm{exact}} - A|$},
    colorbar,
    colormap name={myhot},
    point meta min={0.0},
    point meta max={0.10460316135297183}
]
\addplot[
  matrix plot*,
  mesh/cols=12,
  mesh/ordering=colwise,
  shader=flat corner,
  point meta=explicit
]    table[row sep=\\, meta index=2] {
        x y v\\
        1 10 0.07230080218357088\\
        1  9 0.06048175651684224\\
        1  8 0.04491078139851157\\
        1  7 0.035074394975584074\\
        1  6 0.012125338257983592\\
        1  5 0.01060721413382655\\
        1  4 0.047753444366953335\\
        1  3 0.0\\
        1  2 0.04184909646610958\\
        1  1 0.0530236041034986\\
        2 10 0.0\\
        2  9 0.0\\
        2  8 0.00879791415048671\\
        2  7 0.028191455059381587\\
        2  6 0.04012619000969514\\
        2  5 0.05293513651460752\\
        2  4 0.0018030604665168343\\
        2  3 0.0693290944375073\\
        2  2 0.0026999155880135933\\
        2  1 0.0\\
        3 10 0.05623930381977191\\
        3  9 0.06156432316546705\\
        3  8 0.022562335436939876\\
        3  7 0.015483026850558163\\
        3  6 0.0006583460105326899\\
        3  5 0.019894304349080946\\
        3  4 0.018270443180510895\\
        3  3 0.0384255454062373\\
        3  2 0.03491899193812918\\
        3  1 0.04357188845865452\\
        4 10 0.018049944305541743\\
        4  9 0.00006454762937384978\\
        4  8 0.05859235442548535\\
        4  7 0.04961980132949533\\
        4  6 0.010860320463798465\\
        4  5 0.05643400952187294\\
        4  4 0.011515123646745555\\
        4  3 0.02414349754899221\\
        4  2 0.0\\
        4  1 0.008835299490742375\\
        5 10 0.0\\
        5  9 0.05017266935599\\
        5  8 0.005781002444302651\\
        5  7 0.0008180483656497692\\
        5  6 0.053585042804237065\\
        5  5 0.061840368267236434\\
        5  4 0.0015445275436256553\\
        5  3 0.00089919539172819\\
        5  2 0.05280366023805894\\
        5  1 0.0226399996097965\\
        6 10 0.007839318539229798\\
        6  9 0.03537615039339239\\
        6  8 0.027507069121170576\\
        6  7 0.0\\
        6  6 0.025629049866057893\\
        6  5 0.018866300697725703\\
        6  4 0.03634542701374016\\
        6  3 0.02539212174614415\\
        6  2 0.0\\
        6  1 0.06405111128240368\\
        7 10 0.04678911510412904\\
        7  9 0.03415733390964797\\
        7  8 0.09630217661314994\\
        7  7 0.00888322726232766\\
        7  6 0.006842494345573852\\
        7  5 0.016027500816496832\\
        7  4 0.0\\
        7  3 0.014023980306488167\\
        7  2 0.023825676448388015\\
        7  1 0.0\\
        8 10 0.049829846813369424\\
        8  9 0.05108539230043556\\
        8  8 0.05989046751467055\\
        8  7 0.03833121040180086\\
        8  6 0.02376161986683404\\
        8  5 0.024586876445104332\\
        8  4 0.0\\
        8  3 0.06322261128704398\\
        8  2 0.012102196165055139\\
        8  1 0.07924312924485385\\
        9 10 0.00016342137141148183\\
        9  9 0.0\\
        9  8 0.056679126404038424\\
        9  7 0.0\\
        9  6 0.005679003367354427\\
        9  5 0.023824518511054937\\
        9  4 0.017349352123773823\\
        9  3 0.0\\
        9  2 0.013217609415430563\\
        9  1 0.026511852419534535\\
        10 10 0.10403526055463541\\
        10  9 0.05295378949261183\\
        10  8 0.0\\
        10  7 0.02073706964723833\\
        10  6 0.008716393050466106\\
        10  5 0.050974622841943054\\
        10  4 0.03713895681199679\\
        10  3 0.07761842122449253\\
        10  2 0.04450085105888463\\
        10  1 0.031419431377046864\\
        11 10 0.04165128179358284\\
        11  9 0.0\\
        11  8 0.0\\
        11  7 0.025167900733254492\\
        11  6 0.0\\
        11  5 0.002690983192142768\\
        11  4 0.00361410556736054\\
        11  3 0.0\\
        11  2 0.0\\
        11  1 0.024923384554600497\\
        12 10 0.03376953131161321\\
        12  9 0.03323296323533832\\
        12  8 0.014433016798797077\\
        12  7 0.005727172735557326\\
        12  6 0.03627843530698965\\
        12  5 0.0\\
        12  4 0.012748007237426084\\
        12  3 0.061198440945480416\\
        12  2 0.0\\
        12  1 0.016134454664440218\\
    };
\nextgroupplot[
    title={$|X_{\mathrm{inexact}} - X_{\mathrm{exact}}|$},
    colorbar,
    colormap name={hot},
    point meta min={0.0},
    point meta max={0.0019015655133259035}
]
\addplot[
  matrix plot*,
  mesh/cols=12,
  mesh/ordering=colwise,
  shader=flat corner,
  point meta=explicit
]    table[row sep=\\, meta index=2] {
        x y v\\
        1 10 3.7826401903487405e-5\\
        1  9 0.00021569618574981964\\
        1  8 0.0002156630245385427\\
        1  7 0.00024088776420029545\\
        1  6 0.00024092201132892843\\
        1  5 0.00024094660613618868\\
        1  4 0.00024095661072869035\\
        1  3 0.0\\
        1  2 0.0006680478678731394\\
        1  1 0.0006680484258324432\\
        2 10 0.0\\
        2  9 0.0\\
        2  8 0.0008354644967783487\\
        2  7 2.602563610357156e-6\\
        2  6 1.696118668227664e-5\\
        2  5 1.7059260251903186e-5\\
        2  4 6.093634138938653e-5\\
        2  3 8.243997192534241e-5\\
        2  2 8.255681254620145e-5\\
        2  1 0.0\\
        3 10 8.271841808897562e-5\\
        3  9 0.00010476639239430374\\
        3  8 0.00010494483040489333\\
        3  7 0.00010509878809623896\\
        3  6 0.00010605091495225621\\
        3  5 0.00010728680968341564\\
        3  4 0.0001203658995368867\\
        3  3 0.00019728127293985182\\
        3  2 0.00019857193313940757\\
        3  1 0.00019912400329835656\\
        4 10 0.00020341565117518168\\
        4  9 0.00021740399913232344\\
        4  8 0.0002096175844339132\\
        4  7 0.00021013567577977954\\
        4  6 0.00021051457206965052\\
        4  5 0.00021096820635167074\\
        4  4 0.00021032794883684564\\
        4  3 0.00021048294286633157\\
        4  2 0.0\\
        4  1 0.00021067346809981735\\
        5 10 0.0\\
        5  9 0.0002109983023071485\\
        5  8 0.00021360321074514327\\
        5  7 0.00021983713132785881\\
        5  6 0.00022505038407425598\\
        5  5 0.00022587403638074655\\
        5  4 0.00018324500655952924\\
        5  3 0.00015064505264734962\\
        5  2 0.00010531306261463841\\
        5  1 0.00010616457238041277\\
        6 10 0.00010665923861455373\\
        6  9 0.0001055124545541325\\
        6  8 0.00010594418383431253\\
        6  7 0.0\\
        6  6 0.00010609609607634823\\
        6  5 0.00010619002884482143\\
        6  4 0.00010618654279360984\\
        6  3 0.00010618448157097976\\
        6  2 0.0\\
        6  1 0.00010654827588563176\\
        7 10 5.295814069926352e-5\\
        7  9 5.27278406561027e-5\\
        7  8 5.294877126683917e-5\\
        7  7 5.3865084999951685e-5\\
        7  6 5.5322836565098454e-5\\
        7  5 5.7456348518974965e-5\\
        7  4 0.0\\
        7  3 5.4940141585711755e-5\\
        7  2 5.4404595134713296e-5\\
        7  1 0.0\\
        8 10 9.548064703171488e-6\\
        8  9 8.964603670988391e-6\\
        8  8 2.0842829786177353e-5\\
        8  7 2.0529272562873346e-5\\
        8  6 2.0724882742503836e-5\\
        8  5 2.0611635119467675e-5\\
        8  4 0.0\\
        8  3 2.0339321204959626e-5\\
        8  2 2.0526692928402035e-5\\
        8  1 2.627940132080009e-5\\
        9 10 2.6029138765142068e-5\\
        9  9 0.0\\
        9  8 2.603826263458675e-5\\
        9  7 0.0\\
        9  6 2.5776567348978485e-5\\
        9  5 2.175327848654568e-5\\
        9  4 2.1430301152716713e-5\\
        9  3 0.0\\
        9  2 1.8493024370631883e-5\\
        9  1 1.2858047897940095e-7\\
        10 10 0.0005679007983364209\\
        10  9 0.0005686324065690973\\
        10  8 0.0\\
        10  7 0.0005713691487452544\\
        10  6 0.0006180127075793296\\
        10  5 0.0006288997297062837\\
        10  4 0.0006295832765917941\\
        10  3 0.0006341429021040762\\
        10  2 0.0006351263799672935\\
        10  1 0.00189462370700752\\
        11 10 0.0019010399050764376\\
        11  9 0.0\\
        11  8 0.0\\
        11  7 0.0019015162076215508\\
        11  6 0.0\\
        11  5 0.0019015655133259035\\
        11  4 0.0019015005351530612\\
        11  3 0.0\\
        11  2 0.0\\
        11  1 0.001901555312273151\\
        12 10 0.0018881354758313734\\
        12  9 0.0004300152075306096\\
        12  8 0.000415686149254732\\
        12  7 0.00023393663701337664\\
        12  6 0.0001167805845525699\\
        12  5 0.0\\
        12  4 0.00011682687623905397\\
        12  3 0.00011618879600934495\\
        12  2 0.0\\
        12  1 0.00011616299754928228\\
    };
\end{groupplot}
\end{tikzpicture}


==> localSettings.yaml <==
indentPreamble: 0
defaultIndent: "  "
removeTrailingWhitespace: 1

dos2unixlinebreaks: 1

indentRules:
  item: "  "

indentAfterItems:
    itemize: 1
    itemize*: 1
    enumerate: 1
    enumerate*: 1
    description: 1
    description*: 1
    list: 1

verbatimEnvironments:
  verbatim: 1
  lstlisting: 1
  minted: 1
  jllisting: 1

verbatimCommands:
  verb: 1
  lstinline: 1

# https://github.com/cmhughes/latexindent.pl/issues/393#issuecomment-1529162115
# lookForAlignDelims:
#    align:
#       alignContentAfterDoubleBackSlash: 1

modifyLineBreaks:
    oneSentencePerLine:
        manipulateSentences: 1
        removeSentenceLineBreaks: 0
        sentencesBeginWith:
            A-Z: 0
            a-z: 0
            other: "\([A-Z]|[A-Z]|\$|\\\\\("  # account for parenthetical sentences
        sentencesEndWith:
            basicFullStop: 0
            betterFullStop: 0
            exclamationMark: 0
            questionMark: 0
            other: "\.\)|\?\)|\!\)|\. |\? |\! "  # account for parenthetical sentences
    commands:
        label:
            CommandStartsOnOwnLine: 1
        State:
            CommandNameFinishesWithLineBreak: 2
    mandatoryArguments:
        label:
            RCuBFinishesWithLineBreak: 2
        section:
            RCuBFinishesWithLineBreak: 2
        subsection:
            RCuBFinishesWithLineBreak: 2
    # poly-switches below here
    textWrapOptions:
      columns: 0
      multipleSpacesToSingle: 1
      comments: 
        wrap: 0
    environments:
        DBSStartsOnOwnLine: 0
        DBSFinishesWithLineBreak: 1
        BeginStartsOnOwnLine: 1
        BodyStartsOnOwnLine: 2  # add % after \begin{env} to preserve page reference
        EndStartsOnOwnLine: 1
        EndFinishesWithLineBreak: 1
    optionalArguments:
        cases:
           LSqBStartsOnOwnLine: 1
    specialBeginEnd:
        displayMath:
          SpecialBeginStartsOnOwnLine: 1
          SpecialBodyStartsOnOwnLine: 1
          SpecialEndStartsOnOwnLine: 1
          SpecialEndFinishesWithLineBreak: 1
        and:
          SpecialEndFinishesWithLineBreak: 1

# specialBeginEnd:
#     and:
#         begin: \\an
#         end: d          # d
#         lookForThis: 1

replacements:
  -
    when: after
    substitution: |-
      s/%{2,}/%/sg

